Lattice thermal conductivity and phonon properties of polycrystalline graphene

Using spectral energy density method, we predict the phonon scattering mean lifetimes of polycrystalline graphene (PC-G) having polycrystallinity only along $\rm{x}$-axis with seven different misorientation (tilt) angles at room temperature. Contrary to other studies on PC-G samples, our results indicate strong dependence of the thermal conductivity (TC) on the tilt angles. We also show that the square of the group velocity components along $\rm{x}$ and $\rm{y}$ axes and the phonon lifetimes are uncorrelated and the phonon density of states are almost the same for all samples with different tilt angles. Further, a distribution of the group velocity component along $\rm{x}$ or $\rm{y}$ axis as function of normal frequency is found to be exponentially decaying whereas that of phonon lifetime showed piecewise constant function behavior with respect to frequency. We provide parameters for these distribution functions and suggest another measure of the TC based on these distributions. Finally, we perform a size-dependent analysis for two tilt angles, $21.78^\circ$ and $32.20^\circ$, and find that bulk TC components decrease by around 34% to 62% in comparison to the bulk TC values of the pristine graphene. Our analysis reveals intriguing insights into the interplay between grain orientation, phonon scattering and thermal conductivity in graphene.

==> extra_ref.txt <==
@article{singh:2015a,
   title={Thermal parameter identification for non-Fourier heat transfer from molecular dynamics},
   author={Amit Singh and Ellad B. Tadmor},
   journal={Journal of Computational Physics},
   volume={299},
   number={18},
   pages={667--686},
   year={2015},
}

@article{balandin2008superior,
  title={Superior thermal conductivity of single-layer graphene},
  author={Balandin, Alexander A and Ghosh, Suchismita and Bao, Wenzhong and Calizo, Irene and Teweldebrhan, Desalegne and Miao, Feng and Lau, Chun Ning},
  journal={Nano letters},
  volume={8},
  number={3},
  pages={902--907},
  year={2008},
  publisher={ACS Publications}
}

@article{jauregui2010thermal,
  title={Thermal transport in graphene nanostructures: Experiments and simulations},
  author={Jauregui, Luis A and Yue, Yanan and Sidorov, Anton N and Hu, Jiuning and Yu, Qingkai and Lopez, Gabriel and Jalilian, Romaneh and Benjamin, Daniel K and Delkd, Derek A and Wu, Wei and others},
  journal={Ecs Transactions},
  volume={28},
  number={5},
  pages={73},
  year={2010},
  publisher={IOP Publishing}
}


@article{singh:2015b,
   title={Removing artificial Kapitza effects from bulk thermal conductivity calculations in direct molecular dynamics},
   author={Amit Singh and Ellad B. Tadmor},
   journal={Journal of Applied Physics},
   volume={117},
   number={18},
   pages={185101},
   year={2015},
}

@article{ghosh2010dimensional,
  title={Dimensional crossover of thermal transport in few-layer graphene},
  author={Ghosh, Suchismita and Bao, Wenzhong and Nika, Denis L and Subrina, Samia and Pokatilov, Evghenii P and Lau, Chun Ning and Balandin, Alexander A},
  journal={Nature materials},
  volume={9},
  number={7},
  pages={555--558},
  year={2010},
  publisher={Nature Publishing Group UK London}
}

@article{chen2012thermal,
  title={Thermal conductivity of isotopically modified graphene},
  author={Chen, Shanshan and Wu, Qingzhi and Mishra, Columbia and Kang, Junyong and Zhang, Hengji and Cho, Kyeongjae and Cai, Weiwei and Balandin, Alexander A and Ruoff, Rodney S},
  journal={Nature materials},
  volume={11},
  number={3},
  pages={203--207},
  year={2012},
  publisher={Nature Publishing Group UK London}
}




@article{nika2009lattice,
  title={Lattice thermal conductivity of graphene flakes: Comparison with bulk graphite},
  author={Nika, DL and Ghosh, S and Pokatilov, EP and Balandin, AA},
  journal={Applied Physics Letters},
  volume={94},
  number={20},
  year={2009},
  publisher={AIP Publishing}
}



@article{yao2020growth,
  title={Growth and grain boundaries in 2D materials},
  author={Yao, Wenqian and Wu, Bin and Liu, Yunqi},
  journal={ACS nano},
  volume={14},
  number={8},
  pages={9320--9346},
  year={2020},
  publisher={ACS Publications}
}

@article{sun2019thermal,
  title={Thermal transport properties of penta-graphene with grain boundaries},
  author={Sun, Jie and Guo, Yaguang and Wang, Qian and Kawazoe, Yoshiyuki},
  journal={Carbon},
  volume={145},
  pages={445--451},
  year={2019},
  publisher={Elsevier}
}

@article{liu2020remarkable,
  title={Remarkable role of grain boundaries in the thermal transport properties of phosphorene},
  author={Liu, Xiangjun and Gao, Junfeng and Zhang, Gang and Zhao, Jijun and Zhang, Yong-Wei},
  journal={ACS omega},
  volume={5},
  number={28},
  pages={17416--17422},
  year={2020},
  publisher={ACS Publications}
}

@article{larkin:2014,
  title={Predicting Phonon Properties From Equilibrium Molecular Dynamics Simulations},
  author={Alan J. H. McGaughey and Jason Larkin},
  journal={Annual Review of Heat Transfer},
  year={2014},
  volume={17},
  pages={49-87}
}

@book{dove:1993, place={Cambridge}, series={Cambridge Topics in Mineral Physics and Chemistry}, title={Introduction to Lattice Dynamics}, publisher={Cambridge University Press}, author={Dove, Martin T.}, year={1993}, collection={Cambridge Topics in Mineral Physics and Chemistry}}

@article{turney:2009,
  title = {Predicting phonon properties and thermal conductivity from anharmonic lattice dynamics calculations and molecular dynamics simulations},
  author = {Turney, J. E. and Landry, E. S. and McGaughey, A. J. H. and Amon, C. H.},
  journal = {Phys. Rev. B},
  volume = {79},
  issue = {6},
  pages = {064301},
  numpages = {12},
  year = {2009},
  month = {Feb},
  publisher = {American Physical Society},
}

@ARTICLE{jellinek:1989,
    Author         = {Jellinek, J. and Li, D. H.},
    Journal        = {Phys. Rev. Lett.},
    Number         = {3},
    Pages          = {241--244},
    Title          = {Separation of the energy of Overall rotation in any {N}-Body System},
    Volume         = {62},
    Year           = {1989}
}


@article{qiu:2012,
    author = {Qiu, Bo and Ruan, Xiulin},
    title = "{Reduction of spectral phonon relaxation times from suspended to supported graphene}",
    journal = {Applied Physics Letters},
    volume = {100},
    number = {19},
    year = {2012},
}

@article{zhang2011thermal,
  title={Thermal transport in graphene and effects of vacancy defects},
  author={Zhang, Hengji and Lee, Geunsik and Cho, Kyeongjae},
  journal={Physical Review B},
  volume={84},
  number={11},
  pages={115460},
  year={2011},
  publisher={APS}
}

@article{wei2014mode,
  title={Mode dependent lattice thermal conductivity of single layer graphene},
  author={Wei, Zhiyong and Yang, Juekuan and Bi, Kedong and Chen, Yunfei},
  journal={Journal of Applied Physics},
  volume={116},
  number={15},
  year={2014},
  publisher={AIP Publishing}
}
